The Combinatorial Game Theory of Well-Tempered Scoring Games

We consider the class of "well-tempered" integer-valued scoring games, which have the property that the parity of the length of the game is independent of the line of play. We consider disjunctive sums of these games, and develop a theory for them analogous to the standard theory of disjunctive sums of normal-play partizan games. We show that the monoid of well-tempered scoring games modulo indistinguishability is cancellative but not a group, and we describe its structure in terms of the group of normal-play partizan games. We also classify Boolean-valued well-tempered scoring games, showing that there are exactly seventy, up to equivalence.

==> brussel-dictionary.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'brussel-dictionary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{487.37571969pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.57649091)%
    \put(0,0){\includegraphics[width=\unitlength]{brussel-dictionary.pdf}}%
    \put(0.45370464,1.47102718){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{3*|*\}$}}}%
    \put(0.88946737,1.18024861){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{2*|-1*\}$}}}%
    \put(0.88405544,0.89356319){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1$}}}%
    \put(0.12220634,1.16190819){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1*}}}%
    \put(0.47745003,1.17812161){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{*|-3*\}$}}}%
    \put(0.47920293,0.95793357){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-2*$}}}%
    \put(0.13884872,0.94128449){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{2*|-1*\}$}}}%
    \put(0.12204125,1.41876023){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.8910998,1.40676787){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{2*|1*\}$}}}%
    \put(0.19591088,0.25263367){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.40961643,0.25963506){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.51554813,0.40036364){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1*$}}}%
    \put(0.51637972,0.60671653){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{2*|-1*\}$}}}%
    \put(0.08253655,0.47251815){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{2*|1*\}$}}}%
    \put(0.51670753,0.00786845){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\{2*|-1*\} + \{2*|1*\} + 1 + 1 - 1* = \{5*|4*||2*|1*\}$}}}%
  \end{picture}%
\endgroup


==> hex-connect-a.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hex-connect-a.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{56pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.86339286)%
    \put(0,0){\includegraphics[width=\unitlength]{hex-connect-a.pdf}}%
  \end{picture}%
\endgroup


==> hex-connect-b.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hex-connect-b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{136.725pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.59096727)%
    \put(0,0){\includegraphics[width=\unitlength]{hex-connect-b.pdf}}%
  \end{picture}%
\endgroup

